Digital Quantum Simulation and Circuit Learning for the Generation of Coherent States

Coherent states, known as displaced vacuum states, play an important role in quantum information processing, quantum machine learning,and quantum optics. In this article, two ways to digitally prepare coherent states in quantum circuits are introduced. First, we construct the displacement operator by decomposing it into Pauli matrices via ladder operators, i.e., creation and annihilation operators. The high fidelity of the digitally generated coherent states is verified compared with the Poissonian distribution in Fock space. Secondly, by using Variational Quantum Algorithms, we choose different ansatzes to generate coherent states. The quantum resources -- such as numbers of quantum gates, layers and iterations -- are analyzed for quantum circuit learning. The simulation results show that quantum circuit learning can provide high fidelity on learning coherent states by choosing appropriate ansatzes.

==> data/ansatz_fidelity_depths.csv <==
depth,hea2,hea1,checker
1,0.849626078,0.972304868,0.975594651
2,0.97247038,0.999315053,0.99036033
3,0.979259449,0.99972474,0.999770215
4,0.999841824,0.99994301,0.999647347
5,0.999780355,0.999997957,0.999745929
6,0.999998479,0.999995553,0.999998479


==> data/depth_iters.csv <==
scheme,depth,y2
1,4,4166
2,6,2517
3,6,4099

==> data/fidelity.csv <==
m,f_qub3,f_qub4
6,0.9961866706875282,0.998296258388219
8,0.9977237538684891,0.9994511900154428
10,0.9982074852854853,0.9997734902020763
12,0.9984069790392146,0.9998903699343693
14,0.9985050252528663,0.9999407164375781
16,0.998559462738671,0.9999652162334548
18,0.9985925000363707,0.9999782741952078
20,0.9986139452225149,0.9999857424491645
22,0.9986286137250453,0.9999902610722723
24,0.9986390739349839,0.9999931236342946
26,0.9986467898881479,0.9999950077800324
28,0.998652642776357,0.9999962886744536
30,0.9986571875493426,0.9999971839048409


==> data/occupation_prob.csv <==
fock_n,prob
0,0.13526031486331846
1,0.2709857912239085
2,0.27077676813034757
3,0.1800272999902219
4,0.08973651801595456
5,0.0367857646277501
6,0.01100416013022731
7,0.005423383018377324

